Non-Stop & Non-Breakable Code Review Services in a Distributed System: Detecting Issues in Real Time

The two most significant bottlenecks in code merging are the build process and the unit tests. However, as the number of items to be checked in a code review increases, that code review becomes a bottleneck for code merging as well. Because of the dependency structure between code review services, an error in one service affects the entire service. As a result, whenever a service error occurs, it is crucial to have methods for determining which code review service has ultimately caused the error. With the goal of achieving a non-stop & non-breakable code review service, this paper describes an early error detection method along with a case study of the service.

==> memo/prod-slow-query-log-20211116-1330.txt <==


 ================================
  PROD Server: slow query log ( > 2s)
 ================================


crb@ahub-ws01:~/crb/dockerize/engine_service/crb-data$ mysqldumpslow  -t 30 -s at ./mysql-slow.log  > ~/my.txt



Count: 2  Time=81.80s (163s)  Lock=0.00s (0s)  Rows=1448948.0 (2897896), root[root]@[10.113.172.50]
  select removed_token, added_token, count(*) as c from sub_job_result_checkspell_token where length(added_token)>N group by removed_token, added_token order by c desc

Count: 5  Time=39.11s (195s)  Lock=0.00s (0s)  Rows=8.0 (40), root[root]@[10.113.171.175]
  SELECT UNIX_TIMESTAMP(X.date) AS time, X.date, COUNT(X.date) AS value FROM
  (SELECT C.id, C.type, C.added_time, DATE_FORMAT(C.added_time, "S") AS date FROM comment C, sub_job_info SJ, project_service PS, project_info P 
  WHERE date(C.added_time) >= date(subdate(now(), INTERVAL N DAY)) and date(C.added_time) <= date(now()) AND 
  C.sub_job_info_id = SJ.id AND SJ.project_service_id = PS.id AND PS.project_info_id = P.id AND PS.project_info_id = P.id AND P.division is NOT NULL AND P.division <> 'S' 
  ) X
  GROUP BY X.date
  ORDER BY X.date

Count: 11  Time=38.47s (423s)  Lock=0.00s (0s)  Rows=11020.3 (121223), root[root]@2hosts
  SELECT project_info.division AS project_info_division, project_info.`group` AS project_info_group, project_info.repo AS project_info_repo, sub_job_result_diffscale.commit_size AS sub_job_result_diffscale_commit_size, count(sub_job_result_diffscale.id) AS count_1, sum(sub_job_result_diffscale.file_count) AS sum_1, sum(sub_job_result_diffscale.added_size) AS sum_2, sum(sub_job_result_diffscale.removed_size) AS sum_3 
  FROM sub_job_result_diffscale INNER JOIN sub_job_info ON sub_job_info.id = sub_job_result_diffscale.sub_job_info_id INNER JOIN project_service ON project_service.id = sub_job_info.project_service_id INNER JOIN project_info ON project_service.project_info_id = project_info.id GROUP BY project_info.id, sub_job_result_diffscale.commit_size ORDER BY project_info.division, project_info.id

Count: 12  Time=32.08s (384s)  Lock=0.00s (0s)  Rows=4041.9 (48503), root[root]@2hosts
  SELECT project_info.division AS project_info_division, project_info.`group` AS project_info_group, project_info.repo AS project_info_repo, count(sub_job_result_checkspell.id) AS count_1, sum(sub_job_result_checkspell.typo_count) AS sum_1 
  FROM sub_job_result_checkspell INNER JOIN sub_job_info ON sub_job_info.id = sub_job_result_checkspell.sub_job_info_id INNER JOIN project_service ON project_service.id = sub_job_info.project_service_id INNER JOIN project_info ON project_service.project_info_id = project_info.id GROUP BY project_info.id ORDER BY project_info.division, project_info.id

Count: 12  Time=21.88s (262s)  Lock=0.00s (0s)  Rows=2508.2 (30099), root[root]@2hosts
  SELECT project_info.division AS project_info_division, project_info.`group` AS project_info_group, project_info.repo AS project_info_repo, count(sub_job_result_ahub.id) AS count_1, sum(sub_job_result_ahub.defect_in_diff) AS sum_1, sum(sub_job_result_ahub.critical_defect_in_diff) AS sum_2, sum(sub_job_result_ahub.major_defect_in_diff) AS sum_3 
  FROM sub_job_result_ahub INNER JOIN sub_job_info ON sub_job_info.id = sub_job_result_ahub.sub_job_info_id INNER JOIN project_service ON project_service.id = sub_job_info.project_service_id INNER JOIN project_info ON project_service.project_info_id = project_info.id GROUP BY project_info.id ORDER BY project_info.division, project_info.id

Count: 2  Time=19.33s (38s)  Lock=0.00s (0s)  Rows=270.0 (540), root[root]@[10.113.172.172]
  SELECT * FROM crb.comment WHERE body like 'S'
  LIMIT N, N

Count: 1  Time=17.16s (17s)  Lock=0.00s (0s)  Rows=1000.0 (1000), root[root]@[10.113.172.50]
  SELECT * FROM `crb`.`sub_job_info` ORDER BY `id` DESC, `latest_status` ASC LIMIT N

Count: 25  Time=13.03s (325s)  Lock=0.00s (0s)  Rows=7.9 (197), root[root]@[10.113.171.175]
  SELECT UNIX_TIMESTAMP(X.date) AS time, X.date, COUNT(X.date) AS value FROM
  (SELECT C.id, C.type, C.added_time, DATE_FORMAT(C.added_time, "S") AS date FROM comment C, sub_job_info SJ, project_service PS, project_info P 
  WHERE date(C.added_time) >= date(subdate(now(), INTERVAL N DAY)) and date(C.added_time) <= date(now()) AND 
  C.sub_job_info_id = SJ.id AND SJ.project_service_id = PS.id AND PS.project_info_id = P.id AND PS.project_info_id = P.id AND P.division is NOT NULL AND P.division='S'
  ) X
  GROUP BY X.date
  ORDER BY X.date

Count: 1  Time=10.37s (10s)  Lock=0.00s (0s)  Rows=9349.0 (9349), root[root]@[192.168.240.7]
  SELECT project_info.division AS project_info_division, project_info.`group` AS project_info_group, project_info.repo AS project_info_repo, sub_job_result_diffscale.commit_size AS sub_job_result_diffscale_commit_size, count(sub_job_result_diffscale.id) AS count_1, sum(sub_job_result_diffscale.file_count) AS sum_1, sum(sub_job_result_diffscale.added_size) AS sum_2, sum(sub_job_result_diffscale.removed_size) AS sum_3 
  FROM sub_job_result_diffscale INNER JOIN sub_job_info ON sub_job_info.id = sub_job_result_diffscale.sub_job_info_id INNER JOIN project_service ON project_service.id = sub_job_info.project_service_id INNER JOIN project_info ON project_service.project_info_id = project_info.id GROUP BY project_info.id, sub_job_result_diffscale.commit_size ORDER BY project_info.division, project_info.id;
  mysqld, Version: N.N.N (MySQL Community Server (GPL)). started with:
  # Time: N-N-03T11:N:N.451406Z
  # User@Host: root[root] @  [N.N.N.N]  Id: N
  # Query_time: N.N  Lock_time: N.N Rows_sent: N  Rows_examined: N
  use crb;
  SET timestamp=N;
  SELECT review_system_info.token_value AS review_system_info_token_value, review_system_info.id AS review_system_info_id, review_system_info.name AS review_system_info_name, review_system_info.`key` AS review_system_info_key, review_system_info.type AS review_system_info_type, review_system_info.url AS review_system_info_url, review_system_info.scm_url AS review_system_info_scm_url, review_system_info.account_email AS review_system_info_account_email, review_system_info.account_id AS review_system_info_account_id, review_system_info.token_key AS review_system_info_token_key, review_system_info.added_time AS review_system_info_added_time, review_system_info.allowed_division AS review_system_info_allowed_division, review_system_info.is_external AS review_system_info_is_external 
  FROM review_system_info 
  WHERE review_system_info.url = 'S' 
  LIMIT N

Count: 1  Time=7.59s (7s)  Lock=0.00s (0s)  Rows=19.0 (19), root[root]@[10.113.172.50]
  /* body REGEXP 'S'  and id>N */
  
  select * from `comment` where id>N and body like 'S'

Count: 10  Time=7.47s (74s)  Lock=0.00s (0s)  Rows=176.6 (1766), root[root]@3hosts
  SELECT project_info.division AS project_info_division, service_info.name AS service_info_name, count(sub_job_info.id) AS count_1 
  FROM sub_job_info INNER JOIN project_service ON project_service.id = sub_job_info.project_service_id INNER JOIN service_info ON project_service.service_info_id = service_info.id INNER JOIN project_info ON project_service.project_info_id = project_info.id GROUP BY service_info.name, project_info.division ORDER BY service_info.name, project_info.division

Count: 1  Time=3.12s (3s)  Lock=0.00s (0s)  Rows=16775.0 (16775), root[root]@[10.113.172.50]
  select added_token, count(*) from sub_job_result_checkspell_token group by added_token

Count: 6  Time=2.59s (15s)  Lock=0.00s (0s)  Rows=17041.0 (102246), root[root]@[172.18.0.5]
  SELECT sub_job_info.id AS sub_job_info_id, sub_job_info.job_id AS sub_job_info_job_id, sub_job_info.added_time AS sub_job_info_added_time, sub_job_info.project_service_id AS sub_job_info_project_service_id, sub_job_info.latest_status AS sub_job_info_latest_status, sub_job_info.modified_time AS sub_job_info_modified_time 
  FROM sub_job_info 
  WHERE N = sub_job_info.project_service_id

Count: 1  Time=2.55s (2s)  Lock=0.00s (0s)  Rows=1000.0 (1000), root[root]@[10.113.172.50]
  SELECT  `id`,  `type`,  `commit_id`,  LEFT(`file_path`, N),  `line`,  LEFT(`body`, N),  `sub_job_info_id`,  `added_time` FROM `crb`.`comment` WHERE /* body REGEXP 'S'  and id>N */
  
  id>N and body REGEXP 'S' 
  LIMIT N

Count: 1  Time=2.29s (2s)  Lock=0.00s (0s)  Rows=13867.0 (13867), root[root]@[10.113.172.50]
  select added_token, count(*) as c from sub_job_result_checkspell_token where length(added_token)>N group by added_token order by c desc

Count: 1  Time=1.98s (1s)  Lock=0.00s (0s)  Rows=25101.0 (25101), root[root]@[10.113.172.50]
  select removed_token, added_token, count(*) as c from sub_job_result_checkspell_token where length(added_token)>N and added_token!=removed_token and left(added_token,N)=left(removed_token,N) group by removed_token, added_token order by c desc

Count: 1  Time=1.94s (1s)  Lock=0.00s (0s)  Rows=3.0 (3), root[root]@[10.113.172.71]
  select * from sub_job_info order by modified_time desc limit N

Count: 1  Time=1.78s (1s)  Lock=0.00s (0s)  Rows=1.0 (1), root[root]@[10.113.172.50]
  select avg(c) from (
  select count(*) as c, DATE_FORMAT(j.added_time, 'S') AS dk from sub_job_info sj, job_info j, project_info p
  where sj.job_id=j.id and j.project_info_id=p.id and p.division='S' and j.added_time is not null group by dk
  ) a

Count: 1  Time=1.53s (1s)  Lock=0.00s (0s)  Rows=1.0 (1), root[root]@[10.113.172.172]
  select avg(c) from (
  select count(*) as c, DATE_FORMAT(j.added_time, 'S') AS dk from job_info j, project_info p
  where j.project_info_id=p.id and j.added_time>='S' and j.added_time is not null group by dk
  ) a
  LIMIT N, N

Count: 1  Time=1.49s (1s)  Lock=0.00s (0s)  Rows=1.0 (1), root[root]@[10.113.172.50]
  select avg(c) from (
  select count(*) as c, DATE_FORMAT(j.added_time, 'S') AS dk from job_info j, project_info p
  where j.project_info_id=p.id and j.added_time>='S' and j.added_time is not null group by dk
  ) a

Count: 8  Time=0.99s (7s)  Lock=0.00s (0s)  Rows=27.0 (216), root[root]@2hosts
  SELECT project_info.division AS project_info_division, count(job_info.id) AS count_1 
  FROM project_info INNER JOIN job_info ON project_info.id = job_info.project_info_id GROUP BY project_info.division ORDER BY project_info.division

Count: 5  Time=0.93s (4s)  Lock=0.00s (0s)  Rows=1.0 (5), root[root]@[10.113.172.172]
  select avg(c) from (
  select count(*) as c, DATE_FORMAT(j.added_time, 'S') AS dk from job_info j, project_info p
  where j.project_info_id=p.id and j.added_time>='S' and p.division='S' and j.added_time is not null group by dk
  ) a
  LIMIT N, N

Count: 1  Time=0.78s (0s)  Lock=0.00s (0s)  Rows=1.0 (1), root[root]@[10.113.172.50]
  select avg(c) from (
  select count(*) as c, DATE_FORMAT(j.added_time, 'S') AS dk from job_info j, project_info p
  where j.project_info_id=p.id and p.division='S' and j.added_time is not null group by dk
  ) a

Count: 1  Time=0.75s (0s)  Lock=0.00s (0s)  Rows=3.0 (3), root[root]@[10.113.172.71]
  select * from job_info order by modified_time desc limit N

Count: 1  Time=0.69s (0s)  Lock=0.00s (0s)  Rows=1.0 (1), root[root]@[10.113.172.50]
  select avg(c) from (
  select count(*) as c, DATE_FORMAT(j.added_time, 'S') AS dk from job_info j, project_info p
  where j.project_info_id=p.id and j.added_time>='S' and p.division='S' and j.added_time is not null group by dk
  ) a

Count: 4  Time=0.36s (1s)  Lock=0.00s (0s)  Rows=1000.0 (4000), root[root]@[10.113.172.50]
  SELECT * FROM `crb`.`sub_job_result_checkspell` ORDER BY `typo_count` DESC, `id` DESC LIMIT N

Count: 1  Time=0.22s (0s)  Lock=0.00s (0s)  Rows=1000.0 (1000), root[root]@[10.113.172.50]
  SELECT * FROM `crb`.`project_owner` ORDER BY `added_time` DESC LIMIT N

Count: 1  Time=0.14s (0s)  Lock=0.00s (0s)  Rows=10000.0 (10000), root[root]@[10.113.172.172]
  SELECT * FROM crb.comment
  LIMIT N, N

Count: 3  Time=0.05s (0s)  Lock=0.00s (0s)  Rows=2.0 (6), root[root]@[10.113.172.172]
  SELECT * FROM crb.service_option where option_value like 'S'
  LIMIT N, N

Count: 16  Time=0.05s (0s)  Lock=0.00s (0s)  Rows=10.1 (162), root[root]@[192.168.128.7]
  SELECT anon_1.id AS anon_1_id, anon_1.review_system_id AS anon_1_review_system_id, anon_1.name AS anon_1_name, anon_1.`key` AS anon_1_key, anon_1.`group` AS anon_1_group, anon_1.repo AS anon_1_repo, anon_1.added_time AS anon_1_added_time, project_owner.user_name AS project_owner_user_name 
  FROM (SELECT project_info.id AS id, review_system_info.id AS review_system_id, review_system_info.name AS name, review_system_info.`key` AS `key`, project_info.`group` AS `group`, project_info.repo AS repo, project_info.added_time AS added_time 
  FROM project_info INNER JOIN review_system_info ON project_info.review_system_id = review_system_info.id) AS anon_1 LEFT OUTER JOIN project_owner ON anon_1.id = project_owner.project_info_id AND project_owner.user_name = 'S' AND project_owner.is_favorite = true ORDER BY anon_1.id DESC, anon_1.id DESC 
  LIMIT N, N


END.

==> memo/submission-strategy.txt <==

Date : 2021-09-30 18:48 (GMT+9)
Title : ICSE2022, Industrial Challenge Session, 논문 제출 문의
================================================================

이번 ICSE 2022에는 Industrial Challenge Session이 open되었습니다. 이 세션에 
제목(가제), Non stop & Non Breakable Code Review Services in a Distributed System: 
Detecting Issues in Real Time 으로 논문을 제출해보고자 합니다. 

이번 제출 건은 CRB Health check systerm의 논문화 건이며, 해당 논문 제출 건의 세부 내용은 아래와 같습니다.  

* https://mystaging.mooo.com/munin/
* https://mystaging.mooo.com/health/

부연하면, ICSE 2022의  industrial research challenge 세션에 
우리가 researcher들이 던지고자 하는 연구영역은 아래의 "New Challenge Area" 박스입니다. 
* 그림파일: new-challenge-area-20210930.png

                         - 아 래 -

1. Our 제출 전략: 
  1.1 New research challenge: 
    - 이기종 서비스 및 이기종 기기들로 구성된 분산화된 코드리뷰 서비스
    - Non-stop & Non-breakeable 서비스를 위한 요소 기술 연구

  1.2 Industrial impact: 
     - 하나의 서비스 오류는 전체 서비스에 영향을 미치기 때문에 관련된 적정 기술들이 구비되어야 함
     - 코드리뷰 서비스의 신뢰도 및 안정성은 소프트웨어 릴리즈의 새로운 병목 현상으로 급성장중

  1.3. Well-defined industrially relevant problems for research community:
     - Non-stop and Non-breakable code review service을 실현하기 위해 
       성능저하 및 서비스 오류를 발생시키는 서비스 지점을 조기에 관찰/진단/해결/보고의 과정이 부재함.

2. ICSE2022: Industrial Challenge papers (up to 2 pages)
Industrial challenge papers outline a new research challenge, arising from industrial software practice and experience. A challenge paper will clearly articulate the problem and motivate it in terms of its potential for industrial impact and/or its practical importance. The aim of the call for challenge papers is to provide a growing pool of well-defined industrially relevant problems for the research community to tackle. Industrial challenge papers will appear in the ICSE SEIP Companion proceedings.

https://2021.icse-conferences.org/track/icse-2022/icse-2022-seip---software-engineering-in-practice#industrial-challenge-papers-up-to-2-pages

3. 기대효과
3.1. 논문 실적: SR 규정, Top-tier 학회, IEEE Digital Library, Proceedings 등재, SR 연구실적 등록가능. 
3.2. 리서치 연구 독려: 해당 연구에 대한 관련/관심 리셔쳐들의 참여를 이끌어 내여 관련 연구의 참여를 독려 가능함. 
3.3. Full paper 위한 피드백 수렴: 전문가들의 피드백을 통해 후속 관련 full paper 논문 작성의 insgight 및 추가 아이디어 수집 가능. 


-----------------------------------------------------------------------------

업무에 대해 성과하나는 부분은 다양하게 시도하면 무조건 좋을것 같습니다.
잘 진행해 주세요

다른 파트장님들도, 
아래와 같이 포스터 정도로 성과 인정이 가능한 부분이 있다고 하니, 
혹시 제출할말한 안건이 있으면 제출해 보는 것도 좋을것 같습니다.

참고 바랍니다.
  - 2021.10.01 11:00

-----------------------------------------------------------------------------
 
END.

